Template Guided Text Generation for Task-Oriented Dialogue

Virtual assistants such as Google Assistant, Amazon Alexa, and Apple Siri enable users to interact with a large number of services and APIs on the web using natural language. In this work, we investigate two methods for Natural Language Generation (NLG) using a single domain-independent model across a large number of APIs. First, we propose a schema-guided approach which conditions the generation on a schema describing the API in natural language. Our second method investigates the use of a small number of templates, growing linearly in number of slots, to convey the semantics of the API. To generate utterances for an arbitrary slot combination, a few simple templates are first concatenated to give a semantically correct, but possibly incoherent and ungrammatical utterance. A pre-trained language model is subsequently employed to rewrite it into coherent, natural sounding text. Through automatic metrics and human evaluation, we show that our method improves over strong baselines, is robust to out-of-domain inputs and shows improved sample efficiency.

==> NLG Paper EMNLP/reviews.txt <==
EMNLP 2020 Reviews for Submission #2590
============================================================================ 

Title: Template Guided Text Generation for Task Oriented Dialogue
Authors: Mihir Kale and Abhinav Rastogi
============================================================================
                            META-REVIEW
============================================================================ 

Comments: Reviewers were positive about this paper.  In their response, the authors say they will make several changes to camera-ready based on reviewer comments, the paper will definitely be better if they do this

============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The paper discusses template guided NLG using zero shot and few shot learning. Using zero shot and few shot learning would be extremely important especially for systems and domains were data is scarce. However, the contribution of the paper is unclear, given that the proposed systems do not really outperform the baselines. The paper is also confusing at places, see my comments below.

Updated score: I'm satisfied with the authors' responses. If accepted, please update the paper according according to your rebutal. E.g. you can include in the captions what the models are trained on and tested on.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
- The results are confusing. It is really hard to understand what datasets the reported results refer to. Are these combined results for all three datasets? How can we know that the results are good across all datasets, and not that one of them is mis-represented?
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 3
                  Overall Recommendation: 3.5

Questions for the Author(s)
---------------------------------------------------------------------------
- The ratings for all three versions are similar. Which one is the best, which one should we use and why? 

- How many ratings have you collected per domain (in the human evaluation)?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper explores approaches to pre-processing the input for neural data-to-text generation systems in order to improve the generation quality when adding a new domain or when only a few training instances are available. The two pre-processing approaches that are explored either replace attribute names in meaning representations with natural language descriptions of the slots (schema guided) or use simple templates to turn dialog acts into natural language sentences (template guided). The sentences may be ungrammatical and the texts can be incoherent. The task of the sequence-to-sequence neural generation system is then to turn the bad template based verbalization into a good verbalization.

The evaluation shows that the proposed methods (in particular, the template guided approach) are comparable to state of the art methods when enough training data is available and outperform state of the art methods when applied to unseen domains.


Contributions:
--------------

- A method for improving the performance of neural data-to-text generation systems on zero-shot and few-shot NLG.


Strengths:
----------

I really enjoyed this reading this paper. The content is clearly structured, and the main ideas are well explained.

The main idea (first use an easy to build template based system to create a bad text and then use a neural generation system to improve that bad output) makes a lot of sense and the evaluation results look promising.

Weaknesses:
-----------

The related work section lists a lot of relevant prior work, but does not explain how the work described in this paper relates to it.

There has been some work on retrieve-and-edit approaches to NLG, recently, that have been proposed for various applications. I think that work builds on a similar idea and discussing the relationship would be useful. (See below for some references.)

Other questions/comments:
-------------------------

- Section 6.4 has subsection 6.4.1, but no other subsections at that level. E.g. no 6.4.2.

- "For all the few-shot splits we make sure that they contain examples for every dialogue act and slot type present in the full training set." --> Is this true for all dialogue act-domain pairs, or is there just a guarantee that each dialogue act will occur, but not necessarily with each domain that it occurs with in the full training set?

- I think some papers that are listed with arXiv references have appeared in peer-reviewed venues. Please update those entries in the bibliography.

- The submitted software is just another copy of the paper.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
- interesting idea
- could have a big impact for data-to-text generation
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
- The discussion of related work could be improved:
  - It does not clearly describe how the work proposed here relates to prior work.
  - There is a body of work on retrieve-and-edit based generation that seems related but is not mentioned.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 5
                  Overall Recommendation: 4

Missing References
---------------------------------------------------------------------------
I think (some subset of) the following references may be related and useful to discuss:

Wu, Yu, Furu Wei, Shaohan Huang, Yunli Wang, Zhoujun Li, and Ming Zhou. "Response generation by context-aware prototype editing." In Proceedings of the AAAI Conference on Artificial Intelligence, vol. 33, pp. 7281-7288. 2019.

Guu, Kelvin, Tatsunori B. Hashimoto, Yonatan Oren, and Percy Liang. "Generating sentences by editing prototypes." Transactions of the Association for Computational Linguistics 6 (2018): 437-450.

Cao, Ziqiang, Wenjie Li, Sujian Li, and Furu Wei. "Retrieve, rerank and rewrite: Soft template based neural summarization." In Proceedings of the 56th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers), pp. 152-161. 2018.

Hossain, Nabil, Marjan Ghazvininejad, and Luke Zettlemoyer. "Simple and Effective Retrieve-Edit-Rerank Text Generation." In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, pp. 2532-2538. 2020.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This work focuses on improving the interactions with the virtual assistants.They propose schema guided and template-guided approaches to improve the generated responses for task-oriented dialogs. The work primarily focuses on representing the slots and actions either in free form text (template -guided) or representing slots as a natural language description. It helps in improving the performance on out-of domain inputs. The authors also study the impact of context, few shots learning and cross-domain transfer learning via extensive experiments. 

Strengths:
- The approach proposed is a simple one to convert the new inputs similar to the data distribution used to pre-train the model, i.e. to convert the schema to free form text (template-guided) to improve the zero-shot performance. 
- A good amount of experiments have been done to support the author’s claims. 

Other Comments:
- I feel the results sections should be reorganized slightly, like zero-shot and the few shot learning experimental results should come before the joint modelling results, as that is one of the main claims of the papers.
- Could you extend Table 2 to show, how the performance on all other domains is, for each separate model trained (for instance for model trained on Homes, what is the performance on other domains. ) This will help to understand if some domains are correlated in some way. 
- Could you provide a reason for SC-GPT having a lower SER as compared to the proposed models ?
- Please add an explaination in brief about the technique mentioned in line 293. 
- Another interesting analysis could be to monitor the perfomance of the T2G2 model if more variations of templates are added or reduced for each action as given in Figure 3. This could help API designers to give a perspective of how many variations could be good enough if few shot training needs to be applied for some new domain.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
The problem targeted is relevant for task-oriented dialogs. The approach is simple to be used with a pretrained model, and sufficient experiments have been done to support their claims.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 3
                  Overall Recommendation: 4





============================================================================
#####################          Rebuttal         ############################
============================================================================

Common Response:
We thank the reviewers for taking the time to review our paper and their constructive comments. 

R1 
We are grateful to the reviewer for their valuable comments and feedback.

We disagree with the conclusion that the proposed systems do not outperform the baselines. Our proposed system (T2G2) outperforms the other approaches when it comes to (1) generalization to unseen domains and (2) few-shot learning, which are the main areas of focus of our work and is sufficiently demonstrated by the experiments. We apologize for the confusion and will make sure to highlight these points in the final version.

As mentioned in lines 532-542, we do not see gains on the E2E and MultiWoz datasets since all the training data is used and there are no unseen domains. This is the primary reason for using the SGD dataset, which has 20 domains, for most of our experiments.

Regarding the experimental results on SGD, 

Contribution 1  - Zero shot generalization to unseen domains.

Human Evaluations - All approaches produce comparable naturalness scores, thanks to language model pre-training. However, it’s critical for virtual assistants to produce factually accurate text, which is measured by the informativeness rating. The evaluations in Table 7 show that the template guided approach performs the best for unseen domains which we confirm with statistical significance.

Automatic Metrics:
Table 6 : The template guided approach clearly outperforms the other approaches on unseen domains. (+7 BLEU)


Contribution 2 - Few Shot learning
Figure 6 : The template guided approach leads to far superior performance in all the few-shot settings. Notably, we get the same performance as baselines with 10x less labelled data.

In answer to the reviewer's questions:

We randomly sampled 250 test examples from the seen domains (an avg. of 20 per domain), and another 250 examples from the unseen domains (an average of 60 per domain).

We train separate models for each dataset (E2E, MultiWoz and SGD). We will adjust the manuscript to make this more clear.


----------------------------------------------------------------------------------------------------------------

R2 We are grateful to the reviewer for their valuable comments and feedback.

Regarding the reviewer's questions/comments:
(1) We will rearrange the sections/subsections accordingly.
(2) It is true for all dialogue act-domain pairs. For every domain, we make sure that each dialog act (inform, request etc.) and slot (name, time, price etc.) is represented at least once. However, all combinations of dialog acts and slots may not exist.
(3) We will update the references as per the peer-reviewed venues.
(4) We accidentally submitted it, and then there was no way to remove it. The code will be made publicly available after the anonymity period.






----------------------------------------------------------------------------------------------------------------

R3
We are grateful to the reviewer for their valuable comments and feedback.

Here are our responses to the individual questions/comments.
(1) We agree with the reviewer that the reorganization will certainly improve the flow of the paper, and we will incorporate it in the final version.
(2) We will add the results for the other domains in the appendix for the final version of the paper.
(3) SC-GPT generates 5 predictions for each input and then ranks them based on SER itself. Our models produce a single output. Therefore the comparison is not fair on SER. We will include this explanation in the final version of the paper.
(4) This is a great suggestion. We can target this in future work, since the current dataset does not have enough template variations to run these experiments.



==> reviews.txt <==
EMNLP 2020 Reviews for Submission #2590
============================================================================ 

Title: Template Guided Text Generation for Task Oriented Dialogue
Authors: Mihir Kale and Abhinav Rastogi
============================================================================
                            META-REVIEW
============================================================================ 

Comments: Reviewers were positive about this paper.  In their response, the authors say they will make several changes to camera-ready based on reviewer comments, the paper will definitely be better if they do this

============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The paper discusses template guided NLG using zero shot and few shot learning. Using zero shot and few shot learning would be extremely important especially for systems and domains were data is scarce. However, the contribution of the paper is unclear, given that the proposed systems do not really outperform the baselines. The paper is also confusing at places, see my comments below.

Updated score: I'm satisfied with the authors' responses. If accepted, please update the paper according according to your rebutal. E.g. you can include in the captions what the models are trained on and tested on.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
- The results are confusing. It is really hard to understand what datasets the reported results refer to. Are these combined results for all three datasets? How can we know that the results are good across all datasets, and not that one of them is mis-represented?
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 3
                  Overall Recommendation: 3.5

Questions for the Author(s)
---------------------------------------------------------------------------
- The ratings for all three versions are similar. Which one is the best, which one should we use and why? 

- How many ratings have you collected per domain (in the human evaluation)?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper explores approaches to pre-processing the input for neural data-to-text generation systems in order to improve the generation quality when adding a new domain or when only a few training instances are available. The two pre-processing approaches that are explored either replace attribute names in meaning representations with natural language descriptions of the slots (schema guided) or use simple templates to turn dialog acts into natural language sentences (template guided). The sentences may be ungrammatical and the texts can be incoherent. The task of the sequence-to-sequence neural generation system is then to turn the bad template based verbalization into a good verbalization.

The evaluation shows that the proposed methods (in particular, the template guided approach) are comparable to state of the art methods when enough training data is available and outperform state of the art methods when applied to unseen domains.


Contributions:
--------------

- A method for improving the performance of neural data-to-text generation systems on zero-shot and few-shot NLG.


Strengths:
----------

I really enjoyed this reading this paper. The content is clearly structured, and the main ideas are well explained.

The main idea (first use an easy to build template based system to create a bad text and then use a neural generation system to improve that bad output) makes a lot of sense and the evaluation results look promising.

Weaknesses:
-----------

The related work section lists a lot of relevant prior work, but does not explain how the work described in this paper relates to it.

There has been some work on retrieve-and-edit approaches to NLG, recently, that have been proposed for various applications. I think that work builds on a similar idea and discussing the relationship would be useful. (See below for some references.)

Other questions/comments:
-------------------------

- Section 6.4 has subsection 6.4.1, but no other subsections at that level. E.g. no 6.4.2.

- "For all the few-shot splits we make sure that they contain examples for every dialogue act and slot type present in the full training set." --> Is this true for all dialogue act-domain pairs, or is there just a guarantee that each dialogue act will occur, but not necessarily with each domain that it occurs with in the full training set?

- I think some papers that are listed with arXiv references have appeared in peer-reviewed venues. Please update those entries in the bibliography.

- The submitted software is just another copy of the paper.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
- interesting idea
- could have a big impact for data-to-text generation
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
- The discussion of related work could be improved:
  - It does not clearly describe how the work proposed here relates to prior work.
  - There is a body of work on retrieve-and-edit based generation that seems related but is not mentioned.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 5
                  Overall Recommendation: 4

Missing References
---------------------------------------------------------------------------
I think (some subset of) the following references may be related and useful to discuss:

Wu, Yu, Furu Wei, Shaohan Huang, Yunli Wang, Zhoujun Li, and Ming Zhou. "Response generation by context-aware prototype editing." In Proceedings of the AAAI Conference on Artificial Intelligence, vol. 33, pp. 7281-7288. 2019.

Guu, Kelvin, Tatsunori B. Hashimoto, Yonatan Oren, and Percy Liang. "Generating sentences by editing prototypes." Transactions of the Association for Computational Linguistics 6 (2018): 437-450.

Cao, Ziqiang, Wenjie Li, Sujian Li, and Furu Wei. "Retrieve, rerank and rewrite: Soft template based neural summarization." In Proceedings of the 56th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers), pp. 152-161. 2018.

Hossain, Nabil, Marjan Ghazvininejad, and Luke Zettlemoyer. "Simple and Effective Retrieve-Edit-Rerank Text Generation." In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, pp. 2532-2538. 2020.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This work focuses on improving the interactions with the virtual assistants.They propose schema guided and template-guided approaches to improve the generated responses for task-oriented dialogs. The work primarily focuses on representing the slots and actions either in free form text (template -guided) or representing slots as a natural language description. It helps in improving the performance on out-of domain inputs. The authors also study the impact of context, few shots learning and cross-domain transfer learning via extensive experiments. 

Strengths:
- The approach proposed is a simple one to convert the new inputs similar to the data distribution used to pre-train the model, i.e. to convert the schema to free form text (template-guided) to improve the zero-shot performance. 
- A good amount of experiments have been done to support the author’s claims. 

Other Comments:
- I feel the results sections should be reorganized slightly, like zero-shot and the few shot learning experimental results should come before the joint modelling results, as that is one of the main claims of the papers.
- Could you extend Table 2 to show, how the performance on all other domains is, for each separate model trained (for instance for model trained on Homes, what is the performance on other domains. ) This will help to understand if some domains are correlated in some way. 
- Could you provide a reason for SC-GPT having a lower SER as compared to the proposed models ?
- Please add an explaination in brief about the technique mentioned in line 293. 
- Another interesting analysis could be to monitor the perfomance of the T2G2 model if more variations of templates are added or reduced for each action as given in Figure 3. This could help API designers to give a perspective of how many variations could be good enough if few shot training needs to be applied for some new domain.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
The problem targeted is relevant for task-oriented dialogs. The approach is simple to be used with a pretrained model, and sufficient experiments have been done to support their claims.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 3
                  Overall Recommendation: 4





============================================================================
#####################          Rebuttal         ############################
============================================================================

Common Response:
We thank the reviewers for taking the time to review our paper and their constructive comments. 

R1 
We are grateful to the reviewer for their valuable comments and feedback.

We disagree with the conclusion that the proposed systems do not outperform the baselines. Our proposed system (T2G2) outperforms the other approaches when it comes to (1) generalization to unseen domains and (2) few-shot learning, which are the main areas of focus of our work and is sufficiently demonstrated by the experiments. We apologize for the confusion and will make sure to highlight these points in the final version.

As mentioned in lines 532-542, we do not see gains on the E2E and MultiWoz datasets since all the training data is used and there are no unseen domains. This is the primary reason for using the SGD dataset, which has 20 domains, for most of our experiments.

Regarding the experimental results on SGD, 

Contribution 1  - Zero shot generalization to unseen domains.

Human Evaluations - All approaches produce comparable naturalness scores, thanks to language model pre-training. However, it’s critical for virtual assistants to produce factually accurate text, which is measured by the informativeness rating. The evaluations in Table 7 show that the template guided approach performs the best for unseen domains which we confirm with statistical significance.

Automatic Metrics:
Table 6 : The template guided approach clearly outperforms the other approaches on unseen domains. (+7 BLEU)


Contribution 2 - Few Shot learning
Figure 6 : The template guided approach leads to far superior performance in all the few-shot settings. Notably, we get the same performance as baselines with 10x less labelled data.

In answer to the reviewer's questions:

We randomly sampled 250 test examples from the seen domains (an avg. of 20 per domain), and another 250 examples from the unseen domains (an average of 60 per domain).

We train separate models for each dataset (E2E, MultiWoz and SGD). We will adjust the manuscript to make this more clear.


----------------------------------------------------------------------------------------------------------------

R2 We are grateful to the reviewer for their valuable comments and feedback.

Regarding the reviewer's questions/comments:
(1) We will rearrange the sections/subsections accordingly.
(2) It is true for all dialogue act-domain pairs. For every domain, we make sure that each dialog act (inform, request etc.) and slot (name, time, price etc.) is represented at least once. However, all combinations of dialog acts and slots may not exist.
(3) We will update the references as per the peer-reviewed venues.
(4) We accidentally submitted it, and then there was no way to remove it. The code will be made publicly available after the anonymity period.






----------------------------------------------------------------------------------------------------------------

R3
We are grateful to the reviewer for their valuable comments and feedback.

Here are our responses to the individual questions/comments.
(1) We agree with the reviewer that the reorganization will certainly improve the flow of the paper, and we will incorporate it in the final version.
(2) We will add the results for the other domains in the appendix for the final version of the paper.
(3) SC-GPT generates 5 predictions for each input and then ranks them based on SER itself. Our models produce a single output. Therefore the comparison is not fair on SER. We will include this explanation in the final version of the paper.
(4) This is a great suggestion. We can target this in future work, since the current dataset does not have enough template variations to run these experiments.


